Generalized Lineage-Aware Temporal Windows: Supporting Outer and Anti Joins in Temporal-Probabilistic Databases

The result of a temporal-probabilistic (TP) join with negation includes, at each time point, the probability with which a tuple of a positive relation ${\bf p}$ matches none of the tuples in a negative relation ${\bf n}$, for a given join condition $\theta$. TP outer and anti joins thus resemble the characteristics of relational outer and anti joins also in the case when there exist time points at which input tuples from ${\bf p}$ have non-zero probabilities to be $true$ and input tuples from ${\bf n}$ have non-zero probabilities to be $false$, respectively. For the computation of TP joins with negation, we introduce generalized lineage-aware temporal windows, a mechanism that binds an output interval to the lineages of all the matching valid tuples of each input relation. We group the windows of two TP relations into three disjoint sets based on the way attributes, lineage expressions and intervals are produced. We compute all windows in an incremental manner, and we show that pipelined computations allow for the direct integration of our approach into PostgreSQL. We thereby alleviate the prevalent redundancies in the interval computations of existing approaches, which is proven by an extensive experimental evaluation with real-world datasets.

==> figures/meteo_large_lta.tsv <==
LTA
0.1 235305.28
0.2	942904.94
0.4	3766219.8
0.6	8761498

==> figures/meteo_small_lta.tsv <==
LTA
20	9433.148
40	37709.977
60	84149.12
80	150967.38
100	234306.33
120	337046.3
140	460635.2
160	600179.2
180	757013.8
200	942904.94



==> figures/meteo_small_norm.tsv <==
NORM
20	22729.49
40	90377.75
60	203128.52
80	366202.3
100	562152.9
120 1062152.9

==> figures/meteo_small_wn_lta.tsv <==
LTA
20	9.998
40	15684.116
60	34999.167
80	62821.69
100	93382.66
120	139202.08
140	188472.67
160	247916.54
180	313365.74
200	393298.94













==> figures/meteo_small_wn_norm.tsv <==
NORM
20	46268.62
40	193547
60	447186.47
80	1402256.9
100	1477580

==> figures/meteo_small_wuo_lta.tsv <==
LTA
20	9443.146
40	22025.861
60	49149.953
80	88145.69
100	140923.67
120	197844.22
140	272162.53
160	352262.66
180	443648.06
200	549606

==> figures/meteo_small_wuo_norm.tsv <==
NORM
20	22869.527
40	90369.52
60	205519.9
80	362473.62
100	563868.6

==> figures/meteo_tiny_lta.tsv <==
LTA
1	97.556	
2	379.797	
3	852.993	
4	1530.551
5	2370.115
6	3452.055
7	4650.568
8	6020.539
9	7626.943
10	9433.148


==> figures/meteo_tiny_norm.tsv <==
NORM
1	498.791
2	1955.137
3	4402.768
4	8541.032
5	15754.28
6	32265.844
7	40443.27
8	47813.527
9	53966.848


==> figures/webkit_large_lta.tsv <==
LTA
0.1 1224.778
0.2	3850.198
0.4	13728.163
0.6	30720.45
0.8	51189.293
1	82696.77
1.2	116014.375
1.4	157020.05
1.6	204806.72
1.8	256514.39
2	312200.94

==> figures/webkit_small_lta.tsv <==
LTA
20	108.215
40	270.987
60	493.51102
80	777.292
100	1224.778
120	1514.215
140	2100.535
160	2517.238
180	3143.9878
200	3850.198

==> figures/webkit_small_norm.tsv <==
NORM
20	1325894.9
40	6357808
60	10000000

==> figures/webkit_small_wn_lta.tsv <==
LTA
20	24.580005
40	52.287
60	73.78902
80	96.998
100	117.3531
120	128.532
140	150.905
160	202.122
180	220.5078
200	299.222













==> figures/webkit_small_wn_norm.tsv <==
NORM
20	613.131
40	1591.472
60	3018.474
80	4814.661
100	6962.429
120	9382.546
140	12981.261
160	15573.813
180	19575.73
200	23665.385


==> figures/webkit_small_wuo_lta.tsv <==
LTA
20	83.634995
40	218.7
60	419.722
80	680.294
100	1107.4249
120	1385.683
140	1949.63
160	2315.116
180	2923.48
200	3550.976


==> figures/webkit_small_wuo_norm.tsv <==
NORM
20	236.384
40	592.747
60	1082.333
80	1695.894
100	2410.542
120	3242.699
140	4456.895
160	5329.661
180	6620.631
200	7922.882
		

